A comprehensive study of electronic and piezoelectric properties of Li-based Tin-halide perovskites from GGA and Meta-GGA

Wide bandgap semiconductors (WBGs) are predicted to be the potential materials for energy generation and storing. In this work, we used density functional theory (DFT) that incorporates generalized gradient approximation (GGA) and meta-generalized gradient approximation (mGGA) methods to explore the various properties of the LiSnCl3 and LiSnBr3 perovskites. The structural stabilities, charge transfer, electronic, optical, mechanical, and piezoelectric properties are studied. Herein, we report that these rarely studied materials are eco-friendly and look promising for optoelectronics and piezoelectric applications.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


